Memory-Aware Denial-of-Service Attacks on Shared Cache in Multicore Real-Time Systems

In this paper, we identify that memory performance plays a crucial role in the feasibility and effectiveness for performing denial-of-service attacks on shared cache. Based on this insight, we introduce new cache DoS attacks, which can be mounted from the user-space and can cause extreme worst-case execution time (WCET) impacts to cross-core victims -- even if the shared cache is partitioned -- by taking advantage of the platform's memory address mapping information and HugePage support. We deploy these enhanced attacks on two popular embedded out-of-order multicore platforms using both synthetic and real-world benchmarks. The proposed DoS attacks achieve up to 111X WCET increases on the tested platforms.

==> figs/6500u_impact.dat <==
"BwRead"       1  1.2  6.0   5.16
"LatencyMLP"   1  1.6  7.3   5.6
"MemAttack"    1  1.9  12.3  10.85


==> figs/bwread_vs_att2r.dat <==
"XU4(A7)"       1 1.11 1.09 1.31
"XU4(A15)"      1 1.25 4.41 30.38
"Nano(A57)"     1 1.14 1.54 2.23
"Pi 4(A72)"     1 1.18 1.06 1.08
#"W3530"         1 1.02 2.39 7.55
#"i7-6500U"      1 1.95 12.28 10.75


==> figs/bwread_vs_att2w.dat <==
"XU4(A7)"       1 1.13 1.22 1.14
"XU4(A15)"      1 1.20 3.16 56.15
"Nano(A57)"     1 1.16 1.43 1.77
"Pi 4(A72)"     1 1.07 1.05 1.28
#"W3530"         1 1.03 1.12 1.40
#"i7-6500U"      1 2.01 17.82 18.43


==> figs/bwread_vs_bwread.dat <==
"XU4(A7)"       1 1.11 1.16 1.20  
"XU4(A15)"      1 1.25 5.21 10.67   
"Nano(A57)"     1 1.48 2.11 2.15
"Pi 4(A72)"     1 1.84 1.54 1.56  
#"W3530"         1 1.06 3.53 4.25
#"i7-6500U"      1 1.42 6.84 6.37


==> figs/bwread_vs_bwwrite.dat <==
"XU4(A7)"       1 1.18 1.31 1.49
"XU4(A15)"      1 1.73 14.38 24.01  
"Nano(A57)"     1 1.45 1.81 1.86
"Pi 4(A72)"     1 1.14 1.25 1.36
#"W3530"         1 1.25 5.09 7.36
#"i7-6500U"      1 1.33 7.66 6.55


==> figs/bwread_vs_lmlpr.dat <==
"XU4(A7)"       1 1.10 1.15 1.16
"XU4(A15)"      1 1.19 4.41 13.18
"Nano(A57)"     1 1.13 1.53 2.25
"Pi 4(A72)"     1 1.40 1.32 1.49
#"W3530"         1 1.03 3.36 4.63
#"i7-6500U"      1 1.58 7.25 5.59


==> figs/bwread_vs_lmlpw.dat <==
"XU4(A7)"       1 1.11 1.13 1.19
"XU4(A15)"      1 1.16 2.84 14.18
"Nano(A57)"     1 1.15 1.41 1.70
"Pi 4(A72)"     1 1.21 1.18 1.49
#"W3530"         1 1.06 1.19 1.67
#"i7-6500U"      1 1.63 10.04 9.87


==> figs/compare_bwr_attack.dat <==
"Pi 3(A53)"	1	1.04	1.04	1.17
"C2(A53)"		1	1.10	1.24	1.26
"Coral(A53)"    1   1.2     1.29    1.25
"Hikey(A53)"    1   1.01    1.05    1.04
"XU4(A15)"		1	1.12	5.40	10.44
"Pi 2(A7)"		1	1.16	1.39	1.54
"XU4(A7)"		1	1.04	1.15	1.14


==> figs/firesim_bc_bwread.dat <==
"BwRead"           1 1.17 2.18 3.00
"LatencyRead"      1 1.04 1.48 3.17
"BankRead"         1 1.46 5.26 5.33
"BwWrite"          1 1.16 2.60 4.38
"LatencyWrite"     1 1.02 1.39 3.07
"BankWrite"        1 1.85 10.61 10.75


==> figs/firesim_bc_lmlp.dat <==
"BwRead"           1 1.50 2.31 3.18
"LatencyRead"      1 1.29 1.35 1.49
"BankRead"         1 4.08 7.72 7.77
"BwWrite"          1 1.62 3.06 4.42
"LatencyWrite"     1 1.23 1.34 1.46
"BankWrite"        1 6.48 13.51 13.62


==> figs/firesim_rc_bwread.dat <==
"BwRead"           1 1.10 1.15 1.29
"LatencyRead"      1 1.05 1.17 1.33
"BankRead"         1 1.08 1.21 1.28
"BwWrite"          1 1.09 1.16 1.42
"LatencyWrite"     1 1.05 1.16 1.26
"BankWrite"        1 1.11 1.36 1.52


==> figs/firesim_rc_lmlp.dat <==
"BwRead"           1 1.04 1.14 1.32
"LatencyRead"      1 1.04 1.13 1.34
"BankRead"         1 1.18 1.35 1.53
"BwWrite"          1 1.07 1.16 1.24
"LatencyWrite"     1 1.04 1.18 1.37
"BankWrite"        1 1.20 1.72 2.34


==> figs/firesim_rc_victim-mlp.dat <==
"1" 1.54
"2" 2.68
"3" 5.01
"4" 8.03
"5" 8.32
"6" 9.56

==> figs/firesim_rc_victim-solo.dat <==
"1" 8.56
"2" 7.57
"3" 7.39
"4" 7.37
"5" 10.51
"6" 10.66

==> figs/hi970_bwread.dat <==
"BwRead"           1 1.02 1.08 1.44
"LatencyRead"      1 1.01 1.06 1.22
"BankRead"         1 1.02 1.15 1.30
"BwWrite"          1 1.11 1.62 2.36
"LatencyWrite"     1 1.06 1.43 2.21
"BankWrite"        1 1.10 1.37 1.69


==> figs/hi970_lmlp.dat <==
"BwRead"           1 1.71 2.62 4.30
"LatencyRead"      1 2.07 2.92 3.71
"BankRead"         1 3.69 13.92 25.74
"BwWrite"          1 1.83 5.14 8.79
"LatencyWrite"     1 1.41 1.77 2.88
"BankWrite"        1 13.20 36.86 57.74


==> figs/hi970_picar.dat <==
"BwRead"           1 0.96 1.10 1.34
"LatencyRead"      1 1.00 1.09 1.16
"BankRead"         1 0.99 1.02 1.10
"BwWrite"          1 1.25 1.82 2.23
"LatencyWrite"     1 1.11 1.28 1.58
"BankWrite"        1 1.07 1.23 1.73


==> figs/hugepage_slowdown.dat <==
"W/o Hugepages"       1 1.03 1.14 1.24
"W/ Hugepages"        1 1.25 4.41 30.38


==> figs/hugepage_tlb_misses.dat <==
"L1I misses"    .424 .741 2.65
"L1D misses"    1.03 1.75 5.01 
"L1I misses"    .035 .096 .148 
"L1D misses"    10.0 20.08 30.2 


==> figs/lmlp_vs_att2r.dat <==
"XU4(A7)"       1 1.68 2.78 4.35
"XU4(A15)"      1 8.14 23.78 39.54
"Nano(A57)"     1 2.57 3.70 5.21
"Pi 4(A72)"     1 2.25 12.45 16.91
#"W3530"         1 1.07 2.26 8.23
#"i7-6500U"      1 2.01 17.82 18.43


==> figs/lmlp_vs_att2w.dat <==
"XU4(A7)"       1 1.70 3.14 6.07
"XU4(A15)"      1 13.41 42.70 74.99
"Nano(A57)"     1 2.58 4.52 6.60
"Pi 4(A72)"     1 1.32 13.19 33.51
#"W3530"         1 0.98 1.00 1.12
#"i7-6500U"      1 2.60 9.21 10.60


==> figs/lmlp_vs_bwread.dat <==
"XU4(A7)"       1 1.08 1.16 1.25
"XU4(A15)"      1 1.38 4.88 10.23
"Nano(A57)"     1 1.76 2.38 2.63
"Pi 4(A72)"     1 1.75 1.50 1.54
#"W3530"         1 1.06 3.35 4.02
#"i7-6500U"      1 1.33 7.66 6.55


==> figs/lmlp_vs_bwwrite.dat <==
"XU4(A7)"       1 1.18 1.40 1.67
"XU4(A15)"      1 1.75 11.99 20.89
"Nano(A57)"     1 1.70 2.15 2.36
"Pi 4(A72)"     1 1.13 1.26 1.33
#"W3530"         1 1.15 4.44 6.44
#"i7-6500U"      1 1.09 6.28 7.80


==> figs/lmlp_vs_lmlpr.dat <==
"XU4(A7)"       1 1.07 1.14 1.22
"XU4(A15)"      1 1.23 3.82 11.97
"Nano(A57)"     1 1.27 1.77 2.62
"Pi 4(A72)"     1 1.37 1.32 1.50
#"W3530"         1 1.03 3.20 4.37
#"i7-6500U"      1 1.63 10.04 9.87


==> figs/lmlp_vs_lmlpw.dat <==
"XU4(A7)"       1 1.07 1.14 1.23
"XU4(A15)"      1 1.20 2.73 12.84
"Nano(A57)"     1 1.28 1.65 2.07
"Pi 4(A72)"     1 1.20 1.20 1.56
#"W3530"         1 0.98 1.13 1.58
#"i7-6500U"      1 1.48 6.54 6.45


==> figs/nano_bwread.dat <==
"BwRead"           1 1.48 2.11 2.15
"LatencyRead"      1 1.13 1.53 2.25
"BankRead"         1 1.14 1.54 2.23
"BwWrite"          1 1.45 1.81 1.86
"LatencyWrite"     1 1.15 1.41 1.70
"BankWrite"        1 1.16 1.43 1.77


==> figs/nano_lmlp.dat <==
"BwRead"           1 1.76 2.38 2.63
"LatencyRead"      1 1.27 1.77 2.62
"BankRead"         1 2.57 3.70 5.21
"BwWrite"          1 1.70 2.15 2.36
"LatencyWrite"     1 1.28 1.65 2.07
"BankWrite"        1 2.58 4.52 6.60

==> figs/nano_picar.dat <==
"BwRead"           1 1.20 1.35 1.51
"LatencyRead"      1 1.14 1.25 1.49
"BankRead"         1 1.15 1.25 1.51
"BwWrite"          1 1.30 1.56 1.84
"LatencyWrite"     1 1.20 1.37 1.62
"BankWrite"        1 1.20 1.35 1.63


==> figs/perf_vs_memfreq.dat <==
"1000"   337.25 #311.21
"900"    451.52 #382.89
"800"    496.15 #397.99
"700"    523.59 #476.44
"600"    557.38 #468.58
"500"    572.27 #478.07
"400"    598.72 #505.88
"300"    658.98 #652.11
"200"    801.32 #844.65
"100"    912.82 #1023.43

==> figs/pi4_bwread.dat <==
"BwRead"           1 1.84 1.54 1.56
"LatencyRead"      1 1.40 1.32 1.49
"BankRead"         1 1.18 1.06 1.08
"BwWrite"          1 1.14 1.25 1.36
"LatencyWrite"     1 1.21 1.18 1.49
"BankWrite"        1 1.07 1.05 1.28


==> figs/pi4_lmlp.dat <==
"BwRead"           1 1.75 1.50 1.54
"LatencyRead"      1 1.37 1.32 1.50
"BankRead"         1 2.25 12.45 16.91
"BwWrite"          1 1.13 1.26 1.33
"LatencyWrite"     1 1.20 1.20 1.56
"BankWrite"        1 1.32 13.19 33.51


==> figs/pi4_partition.dat <==
"BankRead"    1 2.25 12.45 16.91
"BankWrite"   1 1.32 13.19 33.51
"BankRead"    1 2.20 12.40 16.39
"BankWrite"   1 1.52 14.57 28.58


==> figs/pi4_picar.dat <==
"BwRead"           1 1.46 1.73 2.33
"LatencyRead"      1 1.56 2.16 2.59
"BankRead"         1 1.70 2.56 3.15
"BwWrite"          1 2.20 2.25 3.93
"LatencyWrite"     1 2.07 3.37 3.85
"BankWrite"        1 2.41 4.84 5.25


==> figs/picar_vs_att2r.dat <==
"XU4(A7)"       1 1.04 1.05 1.06
"XU4(A15)"      1 1.11 1.49 2.61
"Nano(A57)"     1 1.15 1.25 1.51
"Pi 4(A72)"     1 2.10 3.23 3.99
#"W3530"         1 1.14 1.23 1.33
#"i7-6500U"      1 1.58 2.58 2.68


==> figs/picar_vs_att2w.dat <==
"XU4(A7)"       1 1.06 1.06 1.07
"XU4(A15)"      1 1.16 1.61 4.93
"Nano(A57)"     1 1.20 1.35 1.63
"Pi 4(A72)"     1 3.22 6.69 6.44
#"W3530"         1 1.15 1.24 1.40
#"i7-6500U"      1 1.63 3.05 3.42


==> figs/picar_vs_bwread.dat <==
"XU4(A7)"       1 1.07 1.11 1.13
"XU4(A15)"      1 1.22 1.56 1.73
"Nano(A57)"     1 1.20 1.35 1.51
"Pi 4(A72)"     1 1.66 1.87 2.32
#"W3530"         1 1.17 1.39 1.47
#"i7-6500U"      1 1.48 4.01 3.42


==> figs/picar_vs_bwwrite.dat <==
"XU4(A7)"       1 1.14 1.21 1.30
"XU4(A15)"      1 1.35 2.01 2.47
"Nano(A57)"     1 1.30 1.56 1.84
"Pi 4(A72)"     1 2.73 2.79 4.33
#"W3530"         1 1.29 1.71 1.91
#"i7-6500U"      1 1.19 3.84 4.57


==> figs/picar_vs_lmlpr.dat <==
"XU4(A7)"       1 1.08 1.13 1.17
"XU4(A15)"      1 1.20 1.54 1.95
"Nano(A57)"     1 1.14 1.25 1.49
"Pi 4(A72)"     1 1.75 2.14 2.57
#"W3530"         1 1.14 1.23 1.33
#"i7-6500U"      1 1.55 1.42 1.93


==> figs/picar_vs_lmlpw.dat <==
"XU4(A7)"       1 1.09 1.15 1.17
"XU4(A15)"      1 1.32 1.72 2.24
"Nano(A57)"     1 1.20 1.37 1.62
"Pi 4(A72)"     1 2.28 3.46 3.89
#"W3530"         1 1.15 1.24 1.31
#"i7-6500U"      1 1.54 2.52 2.40


==> figs/realworld_pi4_read.dat <==
"lbm"       2.47 2.67 5.58
"omnetpp"   2.60 2.80 4.43
"mcf"       3.74 3.97 6.18
"xalancbmk" 4.82 4.52 4.54
"gcc"       2.75 3.01 4.54
"namd"      1.48 1.56 1.82
"povray"    1.21 1.21 1.24
"disparity" 2.19 2.28 3.48
"mser"      2.28 2.52 2.80
"svm"       3.18 3.51 3.90


==> figs/realworld_pi4_write.dat <==
"lbm"       6.35 5.56 12.96
"omnetpp"   4.15 3.69 5.69
"mcf"       7.58 7.03 12.89
"xalancbmk" 3.73 3.63 6.65
"gcc"       5.24 4.77 8.29
"namd"      1.61 1.58 2.09
"povray"    1.19 1.20 1.20
"disparity" 4.07 3.87 7.69
"mser"      4.96 4.35 5.47
"svm"       1.28 1.22 1.17


==> figs/realworld_pi4_write_all.dat <==
"perlbench"     2.29 2.08 2.33
"gcc"           5.24 4.77 8.29
"mcf"           7.58 7.03 12.89
"omnetpp"       4.15 3.69 5.69
"xalancbmk"     3.73 3.63 6.65
"x264"          1.97 1.94 2.21
"deepsjeng"     1.34 1.31 1.71
"leela"         1.58 1.57 1.67
"exchange2"     1.09 1.07 1.05
"xz"            2.68 2.41 3.31
"bwaves"        8.49 8.29 21.37
"cactuBSSN"     3.52 3.40 5.65
"namd"          1.61 1.58 2.09
"parest"        8.44 8.20 19.86
"povray"        1.19 1.20 1.20
"lbm"           6.35 5.36 12.96
"wrf"           4.58 4.30 7.99
"blender"       2.88 2.53 2.84
"cam4"          3.79 3.55 5.48
"imagick"       1.14 1.15 1.44
"nab"           1.78 2.02 2.14
"fotonik3d"     7.92 6.90 14.60
"roms"          7.96 7.38 13.63
"disparity"     4.33 4.30 8.54
"localization"  1.21 1.14 1.07
"mser"          5.32 4.76 5.85
"multi_ncut"    2.48 2.44 6.23
"sift"          2.36 2.40 5.15
"stitch"        1.22 1.22 1.50
"svm"           1.25 1.25 1.05
"texture_synth" 1.34 1.41 1.78
"tracking"      2.00 1.97 3.69
"geometric mean" 2.81 2.69 4.02


==> figs/realworld_xu4_read.dat <==
"lbm"       2.27 2.36 4.25
"omnetpp"   1.88 2.20 3.31
"mcf"       2.66 2.06 4.60
"xalancbmk" 3.40 3.79 5.90
"gcc"       1.82 2.01 3.44
"namd"      2.26 2.56 4.01
"povray"    2.59 3.13 5.21
"disparity" 0.98 1.18 2.16
"mser"      1.75 2.02 3.84
"svm"       1.56 1.70 2.69


==> figs/realworld_xu4_write.dat <==
"lbm"       3.57 2.95 8.38
"omnetpp"   4.48 3.78 9.44
"mcf"       4.35 3.92 9.28
"xalancbmk" 7.68 6.41 15.66
"gcc"       3.40 3.72 6.92
"namd"      3.89 2.87 7.87
"povray"    4.56 3.50 10.30
"disparity" 6.57 4.98 13.63
"mser"      3.45 3.16 6.53
"svm"       2.10 2.11 3.41


==> figs/realworld_xu4_write_all.dat <==
"perlbench"     2.81 2.62 5.81
"gcc"           3.50 3.72 6.92
"mcf"           4.35 3.92 9.28
"omnetpp"       4.48 3.78 9.44
"xalancbmk"     7.68 6.41 15.66
"x264"          2.58 2.20 4.42
"deepsjeng"     3.78 2.71 6.97
"leela"         1.93 1.93 3.07
"exchange2"     1.12 1.10 1.21
"xz"            3.73 3.11 6.90
"bwaves"        5.12 3.82 11.12
"cactuBSSN"     9.49 6.84 23.78
"namd"          3.89 2.87 7.87
"parest"        4.90 4.41 10.20
"povray"        4.56 3.50 10.30
"lbm"           3.57 2.95 8.38
"wrf"           3.85 2.11 8.27
"blender"       2.84 2.53 4.82
"cam4"          3.49 2.98 7.28
"imagick"       2.70 2.19 5.08
"nab"           2.57 2.23 4.40
"fotonik3d"     3.76 3.44 7.98
"roms"          4.55 3.94 10.03
"disparity"     6.92 5.13 14.66
"localization"  1.23 1.19 1.56
"mser"          3.47 3.17 6.51
"multi_ncut"    2.79 2.37 4.28
"sift"          2.73 2.24 5.32
"stitch"        3.61 2.89 8.36
"svm"           2.21 1.76 4.32
"texture_synth" 1.23 1.20 1.63
"tracking"      2.64 2.16 4.69
"geometric mean" 3.32 2.82 6.30


==> figs/sdvbs_pi4.dat <==
"disparity" 2.19 2.28 3.48
"mser"      3.18 3.51 3.90
"svm"       1.26 1.24 1.08
"disparity" 4.07 3.87 7.69
"mser"      4.96 4.35 5.47
"svm"       1.28 1.22 1.17


==> figs/sdvbs_xu4_a15.dat <==
"disparity" 3.37 4.04 7.40
"mser"      2.38 2.74 3.84
"svm"       1.56 1.70 2.69
"disparity" 6.57 4.98 13.63
"mser"      3.45 3.16 6.53
"svm"       2.10 2.11 3.41


==> figs/victim_mlp_nano.dat <==
"BankRead"    1.77 3.21 3.20 4.47 4.93 5.21
"BankWrite"   1.73 3.63 3.39 5.30 6.18 6.60


==> figs/victim_mlp_pi4.dat <==
"BankRead"    1.04 1.04 1.08 1.15 14.33 17.08
"BankWrite"   1.03 1.06 1.21 1.32 1.59 33.57


==> figs/victim_mlp_xu4.dat <==
"BankRead"    16.88 27.54 35.40 41.64 40.23 39.34
"BankWrite"   33.15 56.10 71.88 83.04 78.46 74.63


==> figs/w3530_impact_1dimm.dat <==
"BwRead"       1  1.05  4.18  7.64
"LatencyMLP"   1  1.03  3.51  7.47
"MemAttack"    1  1.03  5.29  7.69


==> figs/xu4_a15_bwread.dat <==
"BwRead"           1 1.25 5.21 10.67
"LatencyRead"      1 1.19 4.41 13.18
"BankRead"         1 1.25 4.41 30.38
"BwWrite"          1 1.71 14.38 24.01
"LatencyWrite"     1 1.16 2.84 14.18
"BankWrite"        1 1.20 3.16 56.15


==> figs/xu4_a15_hugepage.dat <==
"BankRead"    1 8.14 23.78 39.54
"BankWrite"   1 13.41 42.70 74.99
"BankRead"    1 1.00 1.11 1.32
"BankWrite"   1 1.08 1.32 1.76


==> figs/xu4_a15_impact.dat <==
"BwRead"       1    1.2     5.2    11.03
"LatencyMLP"   1    4.26    15.76  13.26
"MemAttack"    1    4.45    15.51  30.73


==> figs/xu4_a15_lmlp.dat <==
"BwRead"           1 1.38 3.88 10.23
"LatencyRead"      1 1.23 3.82 11.97
"BankRead"         1 8.14 23.78 39.54
"BwWrite"          1 1.75 11.99 20.89
"LatencyWrite"     1 1.20 2.73 12.84
"BankWrite"        1 13.41 42.70 74.99

==> figs/xu4_a15_partition.dat <==
"BankRead"    1 8.14 23.78 39.54
"BankWrite"   1 13.41 42.70 74.99
"BankRead"    1 6.24 23.82 39.63
"BankWrite"   1 13.54 43.12 74.94


==> figs/xu4_a15_picar.dat <==
"BwRead"           1 1.14 1.44 1.75
"LatencyRead"      1 1.16 1.47 1.92
"BankRead"         1 1.07 1.42 2.95
"BwWrite"          1 1.34 2.10 2.56
"LatencyWrite"     1 1.25 1.69 2.30
"BankWrite"        1 1.11 1.70 4.93


==> figs/xu4_a7_bwread.dat <==
"BwRead"           1 1.11 1.16 1.20
"LatencyRead"      1 1.10 1.15 1.16
"BankRead"         1 1.11 1.09 1.31
"BwWrite"          1 1.18 1.31 1.49
"LatencyWrite"     1 1.11 1.13 1.19
"BankWrite"        1 1.13 1.22 1.14


==> figs/xu4_a7_impact.dat <==
"BwRead"       1  1.11  1.16  1.2
"LatencyMLP"   1  1.10  1.15  1.16
"MemAttack"    1  1.11  1.09  1.31


==> figs/xu4_a7_lmlp.dat <==
"BwRead"           1 1.08 1.16 1.25
"LatencyRead"      1 1.07 1.14 1.22
"BankRead"         1 1.68 2.78 4.35
"BwWrite"          1 1.18 1.40 1.67
"LatencyWrite"     1 1.07 1.14 1.23
"BankWrite"        1 1.70 3.14 6.07

==> figs/xu4_a7_picar.dat <==
"BwRead"           1 1.07 1.11 1.13
"LatencyRead"      1 1.08 1.13 1.17
"BankRead"         1 1.04 1.05 1.06
"BwWrite"          1 1.14 1.21 1.30
"LatencyWrite"     1 1.09 1.15 1.17
"BankWrite"        1 1.06 1.06 1.07


==> figs/xu4_victim-mlp.dat <==
"1" 1.16
"2" 1.36
"3" 1.69
"4" 1.91
"5" 2.63
"6" 4.37

==> figs/xu4_victim-solo.dat <==
"1" 11.51
"2" 10.14
"3" 9.75
"4" 9.08
"5" 9.68
"6" 9.69
